TOI-257b (HD 19916b): A Warm sub-Saturn Orbiting an Evolved F-type Star

We report the discovery of a warm sub-Saturn, TOI-257b (HD 19916b), based on data from NASA's Transiting Exoplanet Survey Satellite (TESS). The transit signal was detected by TESS and confirmed to be of planetary origin based on radial velocity observations. An analysis of the TESS photometry, the Minerva-Australis, FEROS, and HARPS radial velocities, and the asteroseismic data of the stellar oscillations reveals that TOI-257b has a mass of $M_P=0.138\pm0.023$\,$\rm{M_J}$ ($43.9\pm7.3$\,$M_{\rm \oplus}$), a radius of $R_P=0.639\pm0.013$\,$\rm{R_J}$ ($7.16\pm0.15$\,$R_{\rm \oplus}$), bulk density of $0.65^{+0.12}_{-0.11}$ (cgs), and period $18.38818^{+0.00085}_{-0.00084}$\,$\rm{days}$. TOI-257b orbits a bright ($\mathrm{V}=7.612$\,mag) somewhat evolved late F-type star with $M_*=1.390\pm0.046$\,$\rm{M_{\odot}}$, $R_*=1.888\pm0.033$\,$\rm{R_{\odot}}$, $T_{\rm eff}=6075\pm90$\,$\rm{K}$, and $v\sin{i}=11.3\pm0.5$\,km\,s$^{-1}$. Additionally, we find hints for a second non-transiting sub-Saturn mass planet on a $\sim71$\,day orbit using the radial velocity data. This system joins the ranks of a small number of exoplanet host stars ($\sim100$) that have been characterized with asteroseismology. Warm sub-Saturns are rare in the known sample of exoplanets, and thus the discovery of TOI-257b is important in the context of future work studying the formation and migration history of similar planetary systems.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
